Observational Signatures of Black Hole Accretion: Rotating vs. Spherical Flows with Tilted Magnetic Fields

We study the observational signatures of magnetically arrested black hole accretion with non-rotating inflow onto a rotating black hole; we consider a range of angles between the black hole spin and the initial magnetic field orientation. We compare the results of our General Relativistic Magneto-Hydrodynamic simulations to more commonly used rotating initial conditions and to the Event Horizon Telescope (EHT) observations of M87. We find that the mm intensity images, polarization images, and synchrotron emission spectra are very similar among the different simulations when post-processed with the same electron temperature model; observational differences due to different electron temperature models are significantly larger than those due to the different realizations of magnetically arrested accretion. The orientation of the mm synchrotron polarization is particularly insensitive to the initial magnetic field orientation, the electron temperature model, and the rotation of the inflowing plasma. The largest difference among the simulations with different initial rotation and magnetic tilt is in the strength and stability of the jet; spherical inflow leads to kink-unstable jets. We discuss the implications of our results for current and future EHT observations and for theoretical models of event-horizon-scale black hole accretion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
